Efficient Nonlinear Transforms for Lossy Image Compression

We assess the performance of two techniques in the context of nonlinear transform coding with artificial neural networks, Sadam and GDN. Both techniques have been successfully used in state-of-the-art image compression methods, but their performance has not been individually assessed to this point. Together, the techniques stabilize the training procedure of nonlinear image transforms and increase their capacity to approximate the (unknown) rate-distortion optimal transform functions. Besides comparing their performance to established alternatives, we detail the implementation of both methods and provide open-source code along with the paper.

==> figures/adam4-128.csv <==
Wall time,Step,Value
1517089782.596,0,371.22918701171875
1517089863.1789999,1,366.48550415039062
1517090484.378,17389,3.5912821292877197
1517091075.9960001,32712,2.9840080738067627
1517091667.9879999,47326,2.7052576541900635
1517092258.6199999,62017,2.2532947063446045
1517092879.28,76622,2.122997522354126
1517093471.9030001,91289,2.0425267219543457
1517094062.5610001,106006,2.0193991661071777
1517094682.7650001,120699,1.9788761138916016
1517095272.974,135253,1.9498189687728882
1517095863.1329999,149733,1.9403502941131592
1517096483.5469999,167016,1.9117566347122192
1517097073.8369999,184631,1.8967779874801636
1517097784.477,200035,1.8861709833145142
1517098430.6559999,213434,1.8758770227432251
1517099016.5320001,226659,1.8740266561508179
1517099570.842,239902,1.8639838695526123
1517100200.6659999,253020,1.8500207662582397
1517100774.497,266315,1.8486714363098145
1517101374.7550001,279530,1.8526512384414673
1517102093.8789999,292762,1.8372094631195068
1517102551.3559999,306032,1.8368879556655884
1517103077.0150001,319276,1.8434982299804688
1517103667.931,332578,1.8319128751754761
1517104286.862,345711,1.8304191827774048
1517104879.714,358843,1.8281611204147339
1517105472.3150001,372033,1.8251175880432129
1517106065.681,385315,1.8219013214111328
1517106685.6719999,398523,1.8203871250152588
1517107277.5580001,411767,1.8216193914413452
1517107867.9260001,425055,1.8164267539978027
1517108488.625,438359,1.8160631656646729
1517109081.28,451946,1.8139712810516357
1517109671.4289999,465270,1.8188254833221436
1517110260.902,478674,1.8094255924224854
1517110880.812,491883,1.8064444065093994
1517111470.5550001,505111,1.801827073097229
1517112059.5940001,518450,1.804216742515564
1517112679.799,531633,1.8025761842727661
1517113268.668,544853,1.7987693548202515
1517113857.2320001,558139,1.7986764907836914
1517114476.3559999,571522,1.8019261360168457
1517115065.819,587394,1.8122856616973877
1517115685.2609999,601192,1.7995210886001587
1517116274.9679999,617146,1.8034981489181519
1517116866.323,630901,1.7891275882720947
1517117486.8329999,644687,1.7901880741119385
1517118075.2850001,658389,1.7860714197158813
1517118663.9990001,671813,1.7972922325134277
1517119282.7939999,685073,1.7941144704818726
1517119885.8310001,698866,1.7839019298553467
1517120474.3150001,712187,1.7878073453903198
1517121063.187,725557,1.7875252962112427
1517121682.6989999,739808,1.7898714542388916
1517121911.178,739809,1.7899173498153687
1517140532.345,739810,1.7904157638549805
1517142641.724,739811,1.7916222810745239
1517143837.3670001,767298,1.8022230863571167
1517145035.7079999,795384,1.7850518226623535
1517146248.2479999,823286,1.800498366355896
1517147460.4960001,850640,1.7850866317749023
1517148661.4879999,877272,1.7804293632507324
1517149859.6919999,903887,1.7795101404190063
1517151057.9070001,930456,1.7731983661651611
1517152255.4330001,957099,1.7811565399169922
1517153456.1329999,983447,1.7725584506988525
1517154659.4749999,1010588,1.7717370986938477
1517155863.527,1039042,1.7705165147781372
1517157030.2190001,1066826,1.767856240272522
1517158249.911,1092892,1.7716896533966064
1517159447.8740001,1124030,1.7672733068466187
1517160656.0009999,1150850,1.7711489200592041
1517161855.2869999,1178035,1.7695082426071167
1517163058.904,1204012,1.7657257318496704
1517164263.138,1232461,1.7675132751464844
1517165453.076,1258183,1.7668302059173584
1517166662.188,1284903,1.7707006931304932
1517167862.174,1311432,1.7597715854644775
1517169044.4630001,1338192,1.7651453018188477
1517170255.039,1364786,1.7645852565765381
1517171466.76,1391376,1.7584075927734375
1517172655.1459999,1416931,1.7615833282470703
1517173852.227,1442398,1.7570062875747681
1517175065.825,1467660,1.7577656507492065
1517176243.4159999,1493556,1.7596113681793213
1517177460.358,1519353,1.7543290853500366
1517178661.6700001,1546069,1.7586511373519897
1517179864.1099999,1570648,1.7623368501663208
1517181033.1960001,1598896,1.7548826932907104
1517182267.7060001,1625520,1.7642083168029785
1517183443.5239999,1654073,1.7656530141830444
1517184650.1819999,1680557,1.7526931762695312
1517185843.53,1707181,1.7559527158737183
1517187046.744,1734303,1.753948450088501
1517188247.6930001,1761521,1.7700021266937256
1517189450.684,1788949,1.7818005084991455
1517190653.8110001,1816124,1.7511329650878906
1517191832.6600001,1842422,1.7503261566162109
1517193048.7639999,1869117,1.7552372217178345
1517194246.3329999,1895075,1.7573369741439819
1517195445.1129999,1921500,1.7542077302932739
1517196657.2720001,1947726,1.7539280652999878
1517197861.5639999,1973612,1.7511119842529297
1517199061.2460001,1999415,1.7534915208816528
1517200258.0699999,2025852,1.7551106214523315


==> figures/adam4-192.csv <==
Wall time,Step,Value
1517090275.9779999,0,371.88613891601562
1517090459.029,1,361.108642578125
1517091072.3510001,12381,3.8947348594665527
1517091649.5190001,24977,3.2466247081756592
1517092270.8829999,37712,3.0986783504486084
1517092846.3929999,50232,5.7492780685424805
1517093445.549,62949,38.679534912109375
1517094045.1700001,75785,4.6580381393432617
1517094643.71,88692,10.080331802368164
1517095246.0369999,101622,3.5896668434143066
1517095848.536,114455,8.7836294174194336
1517096479.8039999,127309,128.73957824707031
1517097077.408,140269,10.617781639099121
1517097639.197,153294,1138.990966796875
1517098235.941,166128,54.887130737304688
1517098875.424,178977,19685.91796875
1517099444.9809999,191816,145.75735473632812
1517100039.832,204706,9.9994688034057617
1517100686.809,217766,41.190666198730469
1517101262.273,230824,8.6373004913330078
1517101860.7809999,243662,17.078041076660156
1517102459.1059999,256364,89.120536804199219
1517103067.878,269200,8.9578733444213867
1517103668.099,282122,75.842506408691406
1517104305.3610001,295153,9.0121898651123047
1517104852.1010001,307969,24.665315628051758
1517105457.96,320847,6.7467250823974609
1517106072.438,333711,22.467035293579102
1517106644.826,346568,8.3649120330810547
1517107242.105,359575,17.084379196166992
1517107845.473,372553,5.3946743011474609
1517108461.5190001,385344,10.568248748779297
1517109053.5810001,398190,18.68896484375
1517109653.7679999,411031,5.807762622833252
1517110278.9089999,423874,6.5027871131896973
1517111120.6600001,436888,7.8495655059814453
1517112042.6760001,462785,3.258939266204834
1517112638.609,475636,3.5806879997253418
1517113336.352,488736,3.4412133693695068
1517114083.2079999,501767,18.868915557861328
1517114506.0109999,514861,3.5056555271148682
1517115246.9460001,527794,8.3001308441162109
1517115677.365,540555,3.2373387813568115
1517116242.3340001,553354,20.340871810913086
1517116942.6889999,566276,4.7953920364379883
1517117452.668,579406,21.106256484985352
1517118046.3670001,592447,4.2676811218261719
1517118641.6340001,605285,4.2253708839416504
1517119244.96,617987,2.878730297088623
1517119834.0799999,630776,2.4468083381652832
1517120471.1140001,643714,2.1396117210388184
1517121038.369,656710,1.9766523838043213
1517121664.1860001,669733,1.9676375389099121
1517142620.8199999,669735,1.968428373336792
1517147539.102,681938,1.9037429094314575
1517148612.6359999,692737,1.8912478685379028
1517149817.1659999,714731,1.8758882284164429
1517151021.5610001,736464,1.8329231739044189
1517152317.773,758557,1.8129701614379883
1517153359.2869999,780692,1.804023265838623
1517154081.1500001,791638,1.8047059774398804
1517155175.8559999,813590,1.794073224067688
1517156439.757,835744,1.7888445854187012
1517157541.398,857673,1.7715052366256714
1517158305.1849999,868634,1.7826391458511353
1517159472.721,890601,1.7668931484222412
1517160588.8559999,912285,1.7592204809188843
1517161772.7820001,934313,1.7525341510772705
1517163060.4419999,956332,1.7565528154373169
1517164223.753,978019,1.7511533498764038
1517165495.128,1000280,1.7449089288711548
1517166682.75,1022419,1.7391060590744019
1517167880.6259999,1044723,1.7392927408218384
1517169132.234,1066818,1.7370038032531738
1517170261.6719999,1089074,1.7355471849441528
1517171426.5610001,1111482,1.7396988868713379
1517172648.3800001,1134964,1.7278916835784912
1517173864.434,1160750,1.7245535850524902
1517175010.937,1186442,1.7305728197097778
1517176359.592,1210975,1.7265852689743042
1517177481.8540001,1236948,1.7265903949737549
1517178660.825,1261525,1.7290647029876709
1517179973.727,1286149,1.7291592359542847
1517181172.3710001,1310817,1.7192279100418091
1517182291.2449999,1336335,1.7189861536026001
1517183539.3239999,1361446,1.7204774618148804
1517184765.7709999,1386026,1.7149453163146973
1517185849.033,1410637,1.717545747756958
1517187039.789,1435516,1.7128877639770508
1517188263.5699999,1460298,1.7102153301239014
1517189620.3329999,1485026,1.7165877819061279
1517190697.062,1510643,1.7129627466201782
1517191904.3340001,1536616,1.7130554914474487
1517193035.26,1561499,1.704135537147522
1517193870.579,1573789,1.7059354782104492
1517194840.4519999,1598559,1.7052528858184814
1517196021.563,1623092,1.7088497877120972
1517196768.635,1635453,1.7006943225860596
1517197879.5439999,1660055,1.7052477598190308
1517199093.543,1684685,1.6989394426345825
1517200270.638,1709226,1.6974998712539673
1517201443.4590001,1733923,1.7001599073410034
1517202638.2260001,1758542,1.6943012475967407
1517203808.927,1783199,1.6956717967987061
1517205073.7679999,1807883,1.6920816898345947
1517206244.74,1832565,1.6932377815246582
1517207469.533,1857247,1.6885615587234497
1517208662.493,1881989,1.6969122886657715
1517209754.76,1906698,1.6914571523666382
1517210965.789,1931421,1.6956074237823486
1517212202.125,1956078,1.695540189743042
1517213438.1199999,1980599,1.694819450378418
1517214581.954,2005300,1.6921344995498657


==> figures/adam5-128.csv <==
Wall time,Step,Value
1517088573.4230001,0,370.72500610351562
1517088653.152,1,370.15774536132812
1517089243.859,13957,8.7771072387695312
1517089836.194,27812,6.8581247329711914
1517090426.345,41782,5.8839154243469238
1517091196.256,55797,5.2960577011108398
1517091770.1960001,69928,4.5599350929260254
1517092367.3789999,84537,4.0926461219787598
1517092974.8099999,84538,4.0927414894104004
1517093441.4170001,99808,3.7797009944915771
1517094030.878,114589,3.5406720638275146
1517094619.9460001,129748,3.3747270107269287
1517095239.901,144978,3.2425637245178223
1517095828.7219999,160123,3.0887165069580078
1517096448.0539999,174820,2.9753165245056152
1517097038.793,189955,2.8898975849151611
1517097629.6099999,205001,2.8020224571228027
1517098221.1259999,220183,2.7413613796234131
1517098841.168,235601,2.6779346466064453
1517099434.178,251270,2.6124968528747559
1517100025.457,267005,2.585716724395752
1517100648.3970001,282450,2.4999063014984131
1517101241.3670001,297589,2.4552316665649414
1517101834.2249999,313072,2.4079198837280273
1517102424.8710001,328462,2.3716366291046143
1517103044.681,343580,2.341202974319458
1517103634.566,359017,2.3009803295135498
1517104226.576,374191,2.2723701000213623
1517104847.586,392872,2.2377698421478271
1517105437.2690001,408810,2.2082087993621826
1517106027.0869999,424341,2.1813907623291016
1517106649.3740001,439413,2.1598460674285889
1517107239.323,454611,2.1471397876739502
1517107830.3540001,470462,2.1226987838745117
1517108418.4089999,485983,2.1108100414276123
1517109038.0309999,501203,2.0925629138946533
1517109633.5039999,516893,2.0765674114227295
1517110226.9219999,532664,2.0620267391204834
1517110851.5480001,547762,2.0498628616333008
1517111444.934,563292,2.0398693084716797
1517112038.753,578359,2.0271775722503662
1517112632.1489999,593601,2.0225341320037842
1517113227.2820001,609158,2.0154616832733154
1517113846.829,625309,2.0070285797119141
1517114436.2290001,641201,2.0015401840209961
1517115025.3699999,656286,1.9965465068817139
1517115644.8080001,672155,1.9909275770187378
1517116233.9419999,687961,1.9858119487762451
1517116822.8310001,703550,1.9772878885269165
1517117441.365,719556,1.9755223989486694
1517118030.2090001,734622,1.9703211784362793
1517118648.882,750197,1.9684627056121826
1517119237.2709999,765401,1.9635210037231445
1517119829.8959999,781007,1.9623750448226929
1517120451.717,796759,1.961921215057373
1517121041.427,811967,1.9508394002914429
1517121634.8940001,827527,1.9498080015182495
1517122230.0880001,843201,1.9490948915481567
1517122856.638,858908,1.9436612129211426
1517123450.9130001,874820,1.9409554004669189
1517124043.3139999,890782,1.9397381544113159
1517124635.1700001,906531,1.9370505809783936
1517125227.8280001,921500,1.9332846403121948
1517125850.9460001,937085,1.9281060695648193
1517126443.6429999,952828,1.9285962581634521
1517127036.6489999,968902,1.9266462326049805
1517127629.0780001,984678,1.924657940864563
1517128252.1329999,1000450,1.924546480178833
1517128845.4920001,1016209,1.9171580076217651
1517129438.201,1032034,1.9156389236450195
1517130030.303,1047246,1.9148772954940796
1517130653.8340001,1062348,1.9121594429016113
1517131246.0480001,1078130,1.9132184982299805
1517132430.3210001,1109116,1.9073935747146606
1517133644.3870001,1140398,1.9019042253494263
1517134826.1659999,1171164,1.8984528779983521
1517136041.1889999,1201334,1.8955873250961304
1517137226.3640001,1231612,1.8932852745056152
1517138439.391,1263390,1.8888562917709351
1517139623.1570001,1294363,1.8879351615905762
1517140836.7780001,1326085,1.8836760520935059
1517142049.8010001,1358067,1.878814697265625
1517143231.4100001,1388429,1.8762094974517822
1517144441.444,1418849,1.8789362907409668
1517145655.7260001,1450056,1.8726397752761841
1517146835.6259999,1481276,1.8731499910354614
1517148054.608,1512500,1.8717854022979736
1517149238.4979999,1543812,1.8662822246551514
1517150455.237,1574455,1.8659486770629883
1517151645.575,1609047,1.8644564151763916
1517152826.905,1640233,1.8626163005828857
1517154021.779,1670420,1.8632735013961792
1517155240.2409999,1701550,1.8587099313735962
1517156449.3280001,1732280,1.8598308563232422
1517157625.803,1762599,1.858264684677124
1517158851.0090001,1794130,1.8522883653640747
1517160075.763,1825135,1.8552923202514648
1517161231.8740001,1856980,1.8517467975616455
1517162468.5480001,1888554,1.8499176502227783
1517163678.187,1921570,1.8503252267837524
1517164866.3759999,1954199,1.8469424247741699
1517166089.092,1984218,1.8471466302871704
1517167267.622,2015332,1.8478071689605713


==> figures/adam5-192.csv <==
Wall time,Step,Value
1517089160.0380001,0,371.62152099609375
1517089271.6989999,1,370.99752807617188
1517089863.553,10794,9.724970817565918
1517090457.425,21587,7.4647650718688965
1517091083.2049999,32866,6.2247834205627441
1517091688.8469999,43881,5.6658830642700195
1517092283.6949999,54773,5.1992993354797363
1517092882.3789999,65441,4.1128907203674316
1517093489.5309999,76000,3.6978442668914795
1517094089.8340001,86686,3.4489815235137939
1517095465.2920001,86687,3.4585280418395996
1517095908.849,86688,3.4484002590179443
1517096527.326,98435,3.250042200088501
1517097369.3670001,98436,3.2488024234771729
1517097971.4990001,111690,3.0887985229492188
1517098571.9489999,124381,2.9766867160797119
1517099166.3529999,136524,2.8906264305114746
1517099760.559,148940,2.8000335693359375
1517100354.842,161236,2.732968807220459
1517100948.8529999,173775,2.6698884963989258
1517101573.928,186794,2.5972261428833008
1517102167.6900001,199654,2.5413196086883545
1517102761.622,212810,2.4956290721893311
1517103355.586,225502,2.4634244441986084
1517103969.858,237729,2.4143810272216797
1517104564.8659999,250189,2.3803951740264893
1517108465.503,250190,2.3771219253540039
1517109060.24,262754,2.3437519073486328
1517109654.552,275141,2.3021607398986816
1517110247.799,287776,2.2762033939361572
1517110846.96,300402,2.2430589199066162
1517111469.9849999,313088,2.2121679782867432
1517112064.1849999,325761,2.1878719329833984
1517112658.6889999,338380,2.1697590351104736
1517113251.602,351141,2.1447567939758301
1517113845.0999999,363925,2.116161584854126
1517114467.109,376634,2.0962324142456055
1517115059.9100001,389349,2.0811913013458252
1517115654.8629999,401892,2.0625350475311279
1517116248.3540001,414620,2.0462689399719238
1517116842.9419999,427440,2.036527156829834
1517117467.3800001,440180,2.0206539630889893
1517118063.915,452872,2.0064358711242676
1517118661.7360001,465706,2.0107555389404297
1517119254.5710001,478373,1.9889140129089355
1517119906.527,491123,1.9795191287994385
1517120475.6730001,503986,1.9719650745391846
1517121077.2939999,516745,1.9601960182189941
1517121687.4990001,529746,1.9595319032669067
1517122182.9230001,529748,1.9616396427154541
1517141289.882,529749,1.9592206478118896
1517142505.6919999,555590,1.9450011253356934
1517143697.382,580429,1.9370238780975342
1517144889.309,605481,1.94399094581604
1517146112.1500001,630687,1.9179047346115112
1517147307.5580001,655918,1.9098598957061768
1517148505.273,681414,1.9040117263793945
1517149700.6619999,707184,1.8937792778015137
1517150900.595,732916,1.8949642181396484
1517152087.2750001,758537,1.8856884241104126
1517153308.3770001,784136,1.880284309387207
1517154496.3710001,811442,1.8697154521942139
1517155702.967,837348,1.874629020690918
1517156889.562,862910,1.8651328086853027
1517158089.7939999,888971,1.8591157197952271
1517159291.2390001,916991,1.8598567247390747
1517160486.7119999,942713,1.8667112588882446
1517161712.1619999,968178,1.8474829196929932
1517162903.602,993747,1.8488935232162476
1517164099.987,1019181,1.8412741422653198
1517165291.825,1044930,1.8398796319961548
1517166500.411,1070500,1.8331961631774902
1517167695.6830001,1096046,1.8349175453186035
1517168905.277,1121539,1.8326774835586548
1517170097.937,1147234,1.830488920211792
1517171307.803,1172715,1.8258318901062012
1517172508.5239999,1198580,1.8233470916748047
1517173699.0239999,1224275,1.8180689811706543
1517174897.359,1249857,1.8161402940750122
1517176094.0150001,1275591,1.8150806427001953
1517177289.0810001,1301180,1.8172595500946045
1517178509.2409999,1327180,1.811366081237793
1517179699.677,1352712,1.8134241104125977
1517180893.7119999,1378365,1.8082097768783569
1517182092.2190001,1404187,1.8095613718032837
1517183311.5569999,1429927,1.8082479238510132
1517184506.595,1455811,1.8046386241912842
1517185698.3050001,1481445,1.8016036748886108
1517186889.9170001,1506983,1.8042169809341431
1517188113.8210001,1532823,1.8012716770172119
1517189307.0539999,1558332,1.7956318855285645
1517190495.77,1584057,1.7964018583297729
1517191713.1489999,1609852,1.7965642213821411
1517192901.437,1637769,1.7943456172943115
1517194089.0829999,1664721,1.7885282039642334
1517195307.447,1692346,1.7931634187698364
1517196499.961,1719381,1.793124794960022
1517197695.3640001,1746371,1.7870726585388184
1517198893.8940001,1773367,1.7841993570327759
1517200110.487,1800600,1.7877531051635742
1517201292.6760001,1827542,1.7809503078460693
1517202505.029,1854366,1.7810294628143311
1517203695.427,1881120,1.7863645553588867
1517204888.1619999,1907969,1.7784731388092041
1517206113.279,1934632,1.7785516977310181
1517207301.635,1961230,1.7739217281341553
1517208493.3329999,1987802,1.7762795686721802
1517209716.569,2014509,1.7764108180999756


==> figures/sadam-128.csv <==
Wall time,Step,Value
1517090772.8399999,0,371.04608154296875
1517090826.3710001,1,369.764892578125
1517091451.411,14707,2.7827138900756836
1517092045.664,29131,2.2223443984985352
1517092639.7909999,43750,2.0701045989990234
1517093235.099,58093,1.9994524717330933
1517093829.6010001,72696,1.9550406932830811
1517094423.8440001,87268,1.9294358491897583
1517095049.1659999,101597,1.9032427072525024
1517095644.4920001,116119,1.8900922536849976
1517096239.415,130630,1.8685311079025269
1517096835.056,145184,1.8774271011352539
1517097432.3929999,159854,1.8504202365875244
1517098027.3269999,174316,1.8610789775848389
1517098651.704,188810,1.84086012840271
1517099720.428,188812,1.8415988683700562
1517100315.826,202813,1.8313734531402588
1517100909.7939999,217028,1.8332678079605103
1517101533.9289999,231539,1.8323917388916016
1517102127.7609999,245637,1.8253570795059204
1517102724.1500001,259439,1.8239344358444214
1517103318.826,274190,1.8190751075744629
1517103492.7460001,274191,1.8183897733688354
1517104086.9879999,288104,1.8114528656005859
1517104681.836,300680,1.811373233795166
1517105275.908,313955,1.8160070180892944
1517105900.115,329845,1.8082219362258911
1517106493.4990001,346744,1.8024697303771973
1517107088.3039999,363175,1.7971655130386353
1517107682.345,380693,1.8013976812362671
1517108275.987,398186,1.7952027320861816
1517108900.2780001,415420,1.7954031229019165
1517109495.066,432539,1.7960054874420166
1517110088.6289999,447102,1.7901573181152344
1517110682.5569999,460822,1.7888236045837402
1517111276.187,473780,1.7873014211654663
1517111900.6659999,486940,1.7860749959945679
1517112495.1930001,502044,1.7886275053024292
1517113090.5940001,518220,1.7831275463104248
1517113685.4289999,533918,1.7921378612518311
1517114280.839,546822,1.7771545648574829
1517114876.845,560091,1.7938601970672607
1517115501.6570001,573338,1.779056191444397
1517116095.3299999,590484,1.7749810218811035
1517116689.174,604503,1.7755469083786011
1517117283.2809999,618221,1.7742069959640503
1517117876.3540001,631667,1.7790694236755371
1517118499.918,648712,1.7739949226379395
1517119094.7939999,661989,1.7672708034515381
1517119689.256,675423,1.7739980220794678
1517120283.756,690573,1.7719775438308716
1517120878.052,704887,1.7669137716293335
1517121502.4590001,718922,1.7661107778549194
1517122096.9419999,733074,1.7642002105712891
1517122693.6359999,746471,1.7645972967147827
1517123287.947,759835,1.7651160955429077
1517123882.04,773008,1.7618241310119629
1517124477.733,787049,1.7614285945892334
1517125102.039,800992,1.7623004913330078
1517125696.605,814950,1.7622799873352051
1517126290.2290001,828708,1.7641094923019409
1517126884.855,842846,1.7601032257080078
1517127479.2720001,856487,1.7534220218658447
1517128104.7349999,869859,1.7543847560882568
1517128696.4349999,883927,1.7567474842071533
1517129291.428,897967,1.7488811016082764
1517129886.2249999,911781,1.7529748678207397
1517130483.5280001,925587,1.7543766498565674
1517131079.71,939786,1.7504967451095581
1517131704.5880001,954391,1.7532305717468262
1517132295.6819999,968699,1.7481465339660645
1517132890.325,982847,1.7529604434967041
1517133485.4760001,997187,1.7498009204864502
1517134703.5769999,1025146,1.7437005043029785
1517135892.503,1057127,1.7474336624145508
1517137081.395,1089678,1.7466963529586792
1517138301.704,1118646,1.7417906522750854
1517139494.2679999,1146218,1.743039608001709
1517140683.8529999,1174832,1.7413252592086792
1517141902.6129999,1202344,1.7400130033493042
1517143090.2130001,1230068,1.7421891689300537
1517144278.3499999,1257403,1.7411550283432007
1517145499.8150001,1285723,1.7431885004043579
1517146690.359,1313803,1.7439550161361694
1517147880.7279999,1342968,1.7436679601669312
1517149101.4360001,1371031,1.7379159927368164
1517150289.0409999,1399900,1.7413796186447144
1517151477.8180001,1428481,1.7384206056594849
1517152695.941,1457104,1.7331502437591553
1517153888.3310001,1484268,1.7325447797775269
1517155079.0940001,1512401,1.7341808080673218
1517156292.2750001,1539499,1.7326062917709351
1517157477.576,1568762,1.736652135848999
1517158688.858,1595488,1.7361977100372314
1517159902.0969999,1625634,1.7383043766021729
1517161084.7409999,1656221,1.7300769090652466
1517162300.961,1683933,1.7326432466506958
1517163486.402,1710572,1.7350833415985107
1517164700.3729999,1741217,1.7298022508621216
1517165883.8180001,1772824,1.7318400144577026
1517167097.474,1802483,1.727825403213501
1517168281.8139999,1832292,1.7266620397567749
1517169497.724,1861568,1.7338513135910034
1517170683.536,1890010,1.728508472442627
1517171897.9319999,1919197,1.7310086488723755
1517173083.9000001,1948648,1.7320619821548462
1517174298.737,1979036,1.7266120910644531
1517175482.6370001,2008085,1.7285434007644653


==> figures/sadam-192.csv <==
Wall time,Step,Value
1517091264.303,0,372.53298950195312
1517091429.4430001,1,370.11843872070312
1517092044.5109999,12597,2.7754464149475098
1517092629.0869999,25135,2.2019946575164795
1517092886.1949999,25136,2.191580057144165
1517093479.0739999,34414,2.0614519119262695
1517094104.3169999,43956,1.971940279006958
1517094683.596,53389,1.9223109483718872
1517095290.7290001,62717,1.8928200006484985
1517095886.0209999,72567,1.8782705068588257
1517096488.4660001,81793,1.8595672845840454
1517097096.2279999,91017,1.8363111019134521
1517097673.2939999,99941,1.8275501728057861
1517098285.201,109498,1.8209536075592041
1517098873.039,119968,1.8014111518859863
1517099497.0220001,130803,1.8041659593582153
1517100083.575,141509,1.792402982711792
1517100672.3,152553,1.7860369682312012
1517101288.0480001,163411,1.7838505506515503
1517101869.73,174330,1.8200483322143555
1517102478.78,185348,1.7686747312545776
1517103050.71,196070,1.7695157527923584
1517103659.2119999,207084,1.7576586008071899
1517104264.3729999,217822,1.7544251680374146
1517104872.043,227044,1.7558917999267578
1517105482.3729999,234662,1.7507725954055786
1517106053.4949999,242632,1.7572202682495117
1517106660.687,250302,1.741756796836853
1517107271.243,257922,1.7393403053283691
1517107878.8889999,265821,1.7392294406890869
1517108455.6570001,273752,1.7445700168609619
1517109062.4630001,281992,1.7348065376281738
1517109670.4960001,290551,1.7419401407241821
1517110278.911,298737,1.7379087209701538
1517110870.675,307042,1.7318841218948364
1517111474.438,315617,1.7277710437774658
1517112075.697,323823,1.7261117696762085
1517112672.494,332116,1.7163702249526978
1517113264.8150001,340691,1.7235031127929688
1517113864.086,349220,1.716528058052063
1517114457.796,357961,1.7150744199752808
1517115055.7420001,367034,1.7168515920639038
1517115651.5550001,375778,1.7086000442504883
1517116245.7409999,384518,1.7135995626449585
1517116868.312,393661,1.7139761447906494
1517117466.552,402455,1.7068673372268677
1517118065.46,411274,1.7089997529983521
1517118662.3729999,420315,1.7107187509536743
1517119254.675,429116,1.7045267820358276
1517119923.332,438173,1.7042878866195679
1517120461.0179999,447076,1.6956942081451416
1517121064.085,456208,1.70011305809021
1517121664.829,465773,1.696361780166626
1517122258.4419999,473722,1.696857213973999
1517122852.01,481938,1.6974457502365112
1517123445.9719999,489871,1.693446159362793
1517124071.809,497842,1.6958161592483521
1517124669.8239999,505966,1.6954268217086792
1517125264.464,513961,1.6955147981643677
1517125860.3870001,522237,1.6896523237228394
1517126456.7639999,530464,1.6938409805297852
1517127056.293,539092,1.6944131851196289
1517127653.641,547356,1.6862320899963379
1517128253.2490001,555541,1.6869559288024902
1517128848.8559999,564136,1.6855405569076538
1517129444.993,572373,1.684961199760437
1517130071.105,580561,1.6840775012969971
1517130669.52,589126,1.6890847682952881
1517131265.023,597362,1.6869914531707764
1517131867.5880001,605642,1.6873730421066284
1517132475.5179999,614119,1.68470299243927
1517133087.9909999,622320,1.6830532550811768
1517133684.7279999,630865,1.6877082586288452
1517134875.8640001,647412,1.6871953010559082
1517136067.536,664212,1.6854375600814819
1517137270.737,681020,1.6794637441635132
1517138465.441,697439,1.6772968769073486
1517139671.45,714278,1.6811624765396118
1517140882.345,731063,1.6802915334701538
1517142086.0639999,747718,1.6759085655212402
1517143279.257,764244,1.6781005859375
1517144480.369,780871,1.6708766222000122
1517145697.9879999,797259,1.6730138063430786
1517146886.286,813237,1.669921875
1517148085.2869999,829569,1.6701610088348389
1517149304.6530001,845887,1.6710931062698364
1517150481.4790001,862205,1.6757978200912476
1517151696.9219999,878137,1.6733901500701904
1517152908.7249999,894677,1.6703996658325195
1517154086.9530001,911027,1.6649073362350464
1517155282.323,927171,1.6652560234069824
1517156494.8889999,942930,1.6630032062530518
1517157699.178,958563,1.6661088466644287
1517158891.964,972274,1.6700793504714966
1517160106.8050001,987397,1.6609575748443604
1517161294.8340001,1003907,1.6614255905151367
1517162492.793,1016998,1.6651557683944702
1517163686.618,1032086,1.6595957279205322
1517164876.2460001,1048374,1.6643743515014648
1517166086.4030001,1062287,1.6635028123855591
1517167302.316,1076113,1.6629601716995239
1517168486.5050001,1090650,1.6592321395874023
1517169686.119,1105155,1.6644164323806763
1517170880.1059999,1119443,1.6633771657943726
1517172084.4890001,1133750,1.6569157838821411
1517173294.5569999,1148347,1.6624794006347656
1517174488.3959999,1162898,1.6638036966323853
1517175686.45,1176970,1.6631312370300293
1517176903.3670001,1191566,1.6602239608764648
1517178111.596,1206119,1.6577194929122925
1517179295.6719999,1220258,1.6531341075897217
1517180508.642,1234698,1.6559077501296997
1517181708.0079999,1249227,1.6651535034179688
1517182903.618,1263360,1.6555861234664917
1517184103.5680001,1277776,1.6542251110076904
1517185279.951,1292385,1.6552338600158691
1517186475.6240001,1306917,1.6559449434280396
1517187683.9960001,1320915,1.6550049781799316
1517188883.7709999,1335485,1.6555362939834595
1517190071.615,1350093,1.6589161157608032
1517191304.4630001,1364133,1.6569976806640625
1517192484.756,1378694,1.6537115573883057
1517193694.3429999,1393204,1.6566460132598877
1517194918.3080001,1407623,1.6502552032470703
1517196102.7780001,1421766,1.6530715227127075
1517197282.375,1436301,1.6533190011978149
1517198500.105,1450964,1.6517627239227295
1517199671.303,1465001,1.6473621129989624
1517200880.0139999,1479472,1.6564667224884033
1517202055.4059999,1493999,1.6502137184143066
1517203299.7060001,1508227,1.6517521142959595
1517204458.2969999,1522570,1.6517277956008911
1517205702.727,1537014,1.6511437892913818
1517206899.5810001,1551257,1.6502071619033813
1517208085.2460001,1565627,1.6424639225006104
1517209292.25,1580236,1.6491447687149048
1517210501.7349999,1594768,1.6444977521896362
1517211688.9860001,1608806,1.6503911018371582
1517212868.8039999,1623317,1.6438744068145752
1517214071.7190001,1637808,1.6503570079803467
1517215288.141,1651838,1.6502161026000977
1517216484.1170001,1670284,1.6472595930099487
1517217672.3889999,1692089,1.6488271951675415
1517218903.868,1713957,1.6503142118453979
1517220059.645,1737009,1.6446417570114136
1517221274.5120001,1760313,1.6437157392501831
1517222459.7579999,1783425,1.6423012018203735
1517223669.132,1807054,1.6484410762786865
1517224879.7880001,1830812,1.6418063640594482
1517226110.6059999,1854128,1.6449333429336548
1517227295.5309999,1877558,1.6481831073760986
1517228487.227,1901480,1.6437487602233887
1517229670.0450001,1924995,1.6429189443588257
1517230885.661,1949039,1.6439772844314575
1517232076.5050001,1973117,1.6440509557723999
1517233296.6240001,1996684,1.645946741104126
1517234495.424,2020943,1.6467458009719849

